Simplifying models of noisy stabilizer QEC on leakage qubits by Pauli twirling

The growing capabilities of quantum error-correction (QEC) experiments make it increasingly important to develop methods that predict or assess logical performance over many QEC cycles. Prior work has shown that a stabilizer QEC cycle subject to Pauli-stochastic noise can be modeled by a classical Markov process over syndrome states, with a logical Pauli channel attached to each syndrome transition. Here, we extend this framework to systems in which physical qubits are subject to leakage. We first develop the theory of leakage-dephased Pauli twirling and show that twirled processes can be expressed in terms of Pauli maps on the computational subspace, conditioned on transitions between leakage patterns. We apply this theory to noisy stabilizer QEC with leakage, demonstrating that a QEC cycle with leakage can be modeled by a classical Markov process over the joint syndrome and leakage patterns, with a logical Pauli channel attached to each joint transition. Finally, we derive a transfer-matrix description of repeated QEC cycles and an exact transfer-matrix expression for the success probability of a QEC memory experiment. This framework connects leaky error models of the individual components of the QEC cycle to many-cycle logical performance and provides a foundation for logical characterization and benchmarking methods that can account for leakage.

==> lean/lqec/lake-manifest.json <==
{"version": "1.2.0",
 "packagesDir": ".lake/packages",
 "packages":
 [{"url": "https://github.com/leanprover-community/mathlib4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "db584cd6d46c92f209a44c0f1c829460d327499d",
   "name": "mathlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.33.0",
   "inherited": false,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/physlib.git",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "19378fb29303cb3c4f7836a41b118411ea5d700b",
   "name": "Physlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.33.0",
   "inherited": false,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/plausible",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "b7eb3304aeae834b12dda98993a37f6a41f6f0bb",
   "name": "plausible",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/LeanSearchClient",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "5f4d51b81cbd3f6b32b156bfad9056621a040404",
   "name": "LeanSearchClient",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/import-graph",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "16f02aa7642864af59f1ff0e384a015994db9118",
   "name": "importGraph",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/ProofWidgets4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "4be2e3d5087eeb272cf5a8853b8f9dd025ef5957",
   "name": "proofwidgets",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/aesop",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "3448c0bcc5ce01b2d1546e483ec3620e32df3d0e",
   "name": "aesop",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/quote4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "92c15be17b7caf78c2ad767ec40f89052d908d81",
   "name": "Qq",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/batteries",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "4488d40d070b9700d4d5a6aa342f0d40c31b2a2d",
   "name": "batteries",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/doc-gen4",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "aceca4eeb5a79092eabefaa75fcb72b701d02205",
   "name": "«doc-gen4»",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.33.0",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover/lean4-cli",
   "type": "git",
   "subDir": null,
   "scope": "leanprover",
   "rev": "6130a47896ce867c6a4a55373441e59e565bad0f",
   "name": "Cli",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.33.0",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/leansqlite",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "6168b7549738a19bc837a1625c60c5d1e5dd8aeb",
   "name": "leansqlite",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/fgdorais/lean4-unicode-basic",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "37e7d8cb7316a88cd3e91208385c9ec6ae780019",
   "name": "UnicodeBasic",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/dupuisf/BibtexQuery",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "852edafa268eb038a7158551fd580ee8433847b0",
   "name": "BibtexQuery",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/acmepjz/md4lean",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "31907cc18f48a95384f99cee5582c00fb39e0f67",
   "name": "MD4Lean",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.lean"}],
 "name": "lqec",
 "lakeDir": ".lake",
 "fixedToolchain": false}


==> lean/lqec/lakefile.toml <==
name = "lqec"
version = "0.1.0"
keywords = ["math"]
defaultTargets = ["Lqec"]

[leanOptions]
pp.unicode.fun = true # pretty-prints `fun a ↦ b`
relaxedAutoImplicit = false
weak.linter.mathlibStandardSet = true
maxSynthPendingDepth = 3

[[require]]
name = "Physlib"
git = "https://github.com/leanprover-community/physlib.git"
rev = "v4.33.0"

[[require]]
name = "mathlib"
scope = "leanprover-community"
rev = "v4.33.0"

[[lean_lib]]
name = "Lqec"
roots = ["TraceHilbertSchmidt", "FiniteHilbertSpace", "FiniteHilbertTensor", "QubitRegister", "paulisetup", "FiniteQuantumMap",
  "FiniteHilbertSubspace", "PauliTwirling",
  "CliffordTwirling", "LeakageSetup", "LeakageTwirling", "JointRegisters", "QECCycleSetup",
  "QECCycleLeakageStructure", "QECCycleConditionedPauli", "QECCycleLogicalTransition",
  "QECCycleLeakageSyndromeDephasing", "QECCycleHiddenMemory", "QECCycleMemoryExperiment"]

